High-Speed Markerless Tissue Motion Tracking Using Volumetric Optical Coherence Tomography Images

Modern optical coherence tomography (OCT) devices provide volumetric images with micrometer-scale spatial resolution and a temporal resolution beyond video rate. In this work, we analyze an OCT-based prototypical tracking system which processes 831 volumes per second, estimates translational motion, and automatically adjusts the field-of-view, which has a size of few millimeters, to follow a sample even along larger distances. The adjustment is realized by two galvo mirrors and a motorized reference arm, such that no mechanical movement of the scanning setup is necessary. Without requiring a marker or any other knowledge about the sample, we demonstrate that reliable tracking of velocities up to 25 mm/s is possible with mean tracking errors in the order of 0.25 mm. Further, we report successful tracking of lateral velocities up to 70 mm/s with errors below 0.3 mm.

==> chicken_xy_plot.csv <==
9.94 0.190
9.96 0.161
9.91 0.159
9.88 0.181
9.89 0.310
9.92 0.188
24.69 0.187
24.67 0.182
24.75 0.184
24.67 0.226
24.67 0.403
24.64 0.202
39.65 0.244
39.49 0.213
39.54 0.216
39.37 0.236
53.97 0.296
53.83 0.263
54.71 0.265
53.92 0.299
68.74 0.290
67.88 0.285
81.90 0.327


==> chicken_xyz_plot.csv <==
9.90 0.221
9.92 0.225
9.91 0.242
10.17 0.238
10.02 0.307
10.25 0.232
14.83 0.226
14.78 0.220
14.81 0.236
15.05 0.242
14.96 0.249
15.37 0.227
20.48 0.229
19.78 0.232
19.99 0.243
20.09 0.258
19.87 0.225
25.44 0.248
24.58 0.253
24.97 0.247
24.80 0.262
24.63 0.375
24.68 0.229
29.67 0.269
29.55 0.250
29.86 0.267
29.60 0.279
30.63 0.247
34.52 0.267
34.66 0.281
34.85 0.293
40.06 0.313


==> chicken_z_plot.csv <==
10.02 0.209
10.06 0.209
10.24 0.215
10.18 0.214
10.04 0.208
10.29 0.211
15.02 0.232
14.83 0.221
14.81 0.229
14.78 0.219
14.82 0.218
14.91 0.220
19.95 0.239
19.72 0.238
20.30 0.239
19.76 0.241
19.75 0.242
19.70 0.236
25.58 0.279
24.65 0.275
24.61 0.279
25.05 0.283
25.58 0.276
24.66 0.274
30.54 0.356
29.60 0.347
30.12 0.352
30.55 0.361
29.57 0.348
30.41 0.347
35.86 0.390
34.53 0.380
34.38 0.390
34.52 0.389
35.26 0.384
40.86 0.397
39.52 0.398
39.70 0.397
39.51 0.392
39.51 0.400


==> latency.tikz <==
\begin{tikzpicture}\small

\begin{axis}[
	%xmin=0,
	%xmax=65,
	ymin=0.1,
	xlabel={Delay in \si{\milli\second}},
	ylabel={RMSE in \si{\milli\meter}},
	%xtick={10,20,...,60},
	grid=major,
	xlabel near ticks,
	ylabel near ticks,
	legend pos=north west
]

\addplot[red,only marks,mark=x,mark options={scale=1.5},thick]
table{latency_xy.csv};
\addlegendentry{Lateral motion}

\addplot[blue,only marks,mark=+,mark options={scale=1.5},thick]
table{latency_z.csv};
\addlegendentry{Axial motion}

\end{axis}

\end{tikzpicture}

==> latency_xy.csv <==
0.000 0.228
1.000 0.240
2.000 0.258
3.000 0.280
4.000 0.305
5.000 0.333
6.000 0.364
7.000 0.396
8.000 0.430
9.000 0.464
10.000 0.500
11.000 0.534
12.000 0.569
0.000 0.232
1.000 0.246
2.000 0.264
3.000 0.287
4.000 0.313
5.000 0.341
6.000 0.371
7.000 0.402
8.000 0.435
9.000 0.468
10.000 0.502
11.000 0.537
12.000 0.572
0.000 0.208
1.000 0.218
2.000 0.235
3.000 0.256
4.000 0.281
5.000 0.310
6.000 0.341
7.000 0.373
8.000 0.405
9.000 0.439
10.000 0.474
11.000 0.509
12.000 0.544
0.000 0.197
1.000 0.209
2.000 0.228
3.000 0.250
4.000 0.277
5.000 0.307
6.000 0.337
7.000 0.370
8.000 0.404
9.000 0.439
10.000 0.474
11.000 0.509
12.000 0.545
0.000 0.209
1.000 0.220
2.000 0.237
3.000 0.260
4.000 0.286
5.000 0.315
6.000 0.344
7.000 0.376
8.000 0.409
9.000 0.442
10.000 0.476
11.000 0.511
12.000 0.547


==> latency_z.csv <==
0.000 0.391
1.000 0.356
2.000 0.324
3.000 0.295
4.000 0.266
5.000 0.239
6.000 0.219
7.000 0.205
8.000 0.196
9.000 0.194
10.000 0.202
11.000 0.217
12.000 0.236
0.000 0.397
1.000 0.363
2.000 0.331
3.000 0.300
4.000 0.272
5.000 0.247
6.000 0.223
7.000 0.207
8.000 0.197
9.000 0.194
10.000 0.198
11.000 0.208
12.000 0.228
0.000 0.393
1.000 0.360
2.000 0.328
3.000 0.298
4.000 0.269
5.000 0.242
6.000 0.222
7.000 0.205
8.000 0.195
9.000 0.193
10.000 0.200
11.000 0.212
12.000 0.231
0.000 0.389
1.000 0.356
2.000 0.324
3.000 0.294
4.000 0.266
5.000 0.242
6.000 0.222
7.000 0.207
8.000 0.199
9.000 0.199
10.000 0.206
11.000 0.220
12.000 0.239
0.000 0.399
1.000 0.365
2.000 0.333
3.000 0.304
4.000 0.277
5.000 0.252
6.000 0.231
7.000 0.216
8.000 0.207
9.000 0.204
10.000 0.210
11.000 0.221
12.000 0.239


==> plate_xy_plot.csv <==
10.17 0.197
9.92 0.169
9.96 0.180
9.89 0.147
10.19 0.155
9.86 0.157
25.09 0.179
24.72 0.203
24.73 0.173
24.73 0.165
25.52 0.177
24.70 0.172
40.10 0.228
39.65 0.232
39.63 0.208
39.46 0.197
39.70 0.209
53.86 0.241
54.08 0.243
54.47 0.248
53.61 0.252
53.65 0.257
53.90 0.261
68.64 0.278
68.12 0.285
67.97 0.298
68.21 0.287
68.08 0.277
82.09 0.321
82.26 0.314


==> plate_xyz_plot.csv <==
10.08 0.227
9.98 0.223
9.89 0.231
9.89 0.226
10.15 0.220
9.91 0.222
14.92 0.221
14.84 0.219
15.02 0.226
14.77 0.226
14.90 0.222
19.69 0.225
20.33 0.221
19.69 0.223
19.72 0.221
19.70 0.216
19.70 0.224
24.67 0.228
25.02 0.231
25.52 0.231
25.55 0.230
24.65 0.234
25.62 0.236
29.65 0.242
30.55 0.243
30.02 0.245
29.58 0.239
29.65 0.235
29.57 0.249
34.55 0.260
34.67 0.260
34.45 0.261
34.39 0.265
34.51 0.269
39.37 0.281
39.48 0.284
39.42 0.281
39.42 0.273


==> plate_z_plot.csv <==
9.95 0.223
9.88 0.213
9.91 0.209
10.14 0.216
9.88 0.207
10.09 0.212
14.82 0.213
14.81 0.209
14.86 0.209
14.83 0.210
14.78 0.208
14.85 0.212
19.96 0.229
19.70 0.227
20.22 0.228
20.32 0.229
19.70 0.226
20.31 0.228
25.07 0.265
24.64 0.265
24.93 0.267
24.62 0.266
24.64 0.264
24.68 0.267
30.33 0.351
29.57 0.349
29.55 0.346
29.60 0.342
29.62 0.350
34.55 0.386
35.13 0.389
34.55 0.380
34.46 0.387
34.54 0.376
34.44 0.385
40.53 0.391
39.79 0.397
39.48 0.393
39.60 0.389
39.36 0.399


==> plotXY.tikz <==
\begin{tikzpicture}\small

\begin{axis}[
	xmin=5,
	xmax=90,
	ymin=0.09,
	ymax=.42,
	xlabel={Velocity in \si{\milli\meter\per\second}},
	ylabel={RMSE in \si{\milli\meter}},
	xtick={10,25,...,85},
	grid=major,
	xlabel near ticks,
	ylabel near ticks,
	legend pos=south east
]

\addplot[blue,only marks,mark=x,mark options={scale=1.5},thick] 
table{plate_xy_plot.csv};
\addlegendentry{Printed plate}

\addplot[red,only marks,mark=+,mark options={scale=1.5},thick]
table{chicken_xy_plot.csv};
\addlegendentry{Turkey breast}

\end{axis}

\end{tikzpicture}

==> plotXYZ.tikz <==
\begin{tikzpicture}\small

\begin{axis}[
	xmin=5,
	xmax=45,
	ymin=0.09,
	ymax=.42,
	xlabel={Velocity in \si{\milli\meter\per\second}},
	ylabel={RMSE in \si{\milli\meter}},
	xtick={10,15,...,40},
	grid=major,
	xlabel near ticks,
	ylabel near ticks,
	legend pos=south east
]

\addplot[blue,only marks,mark=x,mark options={scale=1.5},thick]
table{plate_xyz_plot.csv};
\addlegendentry{Printed plate}

\addplot[red,only marks,mark=+,mark options={scale=1.5},thick]
table{chicken_xyz_plot.csv};
\addlegendentry{Turkey breast}

\end{axis}

\end{tikzpicture}

==> plotZ.tikz <==
\begin{tikzpicture}\small

\begin{axis}[
	xmin=5,
	xmax=45,
	ymin=0.09,
	ymax=.42,
	xlabel={Velocity in \si{\milli\meter\per\second}},
	ylabel={RMSE in \si{\milli\meter}},
	xtick={10,15,...,40},
	grid=major,
	xlabel near ticks,
	ylabel near ticks,
	legend pos=south east
]

\addplot[blue,only marks,mark=x,mark options={scale=1.5},thick]
table{plate_z_plot.csv};
\addlegendentry{Printed plate}

\addplot[red,only marks,mark=+,mark options={scale=1.5},thick]
table{chicken_z_plot.csv};
\addlegendentry{Turkey breast}

\end{axis}

\end{tikzpicture}
